Dancing in Chains: Reconciling Instruction Following and Faithfulness in Language Models

Modern language models (LMs) need to follow human instructions while being faithful; yet, they often fail to achieve both. Here, we provide concrete evidence of a trade-off between instruction following (i.e., follow open-ended instructions) and faithfulness (i.e., ground responses in given context) when training LMs with these objectives. For instance, fine-tuning LLaMA-7B on instruction following datasets renders it less faithful. Conversely, instruction-tuned Vicuna-7B shows degraded performance at following instructions when further optimized on tasks that require contextual grounding. One common remedy is multi-task learning (MTL) with data mixing, yet it remains far from achieving a synergic outcome. We propose a simple yet effective method that relies on Rejection Sampling for Continued Self-instruction Tuning (ReSet), which significantly outperforms vanilla MTL. Surprisingly, we find that less is more, as training ReSet with high-quality, yet substantially smaller data (three-fold less) yields superior results. Our findings offer a better understanding of objective discrepancies in alignment training of LMs.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from
%
% http://aclanthology.org/anthology.bib


==> feedback.txt <==
• Section 2 – “Background”:
o “Context-Dependent Datasets” section – Data Pre-processing paragraph – “For MS MARCO, we only include examples where there exist at least one well-formed answers”: I would change to “For MS MARCO, we only include examples where there exists at least one well-formed answer” with the singular form to both the verb “exist” and the noun “answer”.
o “Instruction Template” section – Objective-Aligned Instructions paragraph – “as models getting better at understanding human instructions, they also get better at understanding how to extracting a span which ensures the answer to be faithful”: I would first replace “as models getting better at understanding human instructions” with “as models get better at understanding human instructions” and then replace “how to extracting a span” with “how to extract a span”.
o Table 3 Legend: “fine-tuning our model on instruction following datasets should with keeping it to be faithful as well” – this sentence seems to be missing a chunk after “should”. Do you mean “should help”? Also “keeping it to be faithful” is a bit of an awkward phrasing; do you mean “keeping it faithful”?
• Section 3 – “Does Fine-tuning with Instruction Following Data Hurt Faithfulness?”:
o Last paragraph – “To rule this out, […] those examples with shorter generation length (less than or equal to), and those examples with much longer generation length (100 more tokens)”: Do you mean “less than or equal to 100” instead of “less than or equal to” and “100 or more tokens” instead of “100 more tokens”?
o Figure 4: Could you make it explicit in the figure legend what “Ckp@0K”, “Ckp@4K”, “Ckp@6K” mean? You talk about “the first checkpoint” and “the middle checkpoint” – do they correspond to “Ckp@0K” and “Ckp@4K”? Why don’t you specify what the last checkpoint represents? Could you also share why you used these 3 datasets (CNN Dailymail, MS MARCO, and WikiSum) for showcasing these results, any particular reason/quality of the datasets that matter here?
o Last paragraph – “As shown in Figure 5, […] while longer generations indeed see larger drops”: It doesn’t seem to be the case for the WikiSum dataset, no? Why is that in your opinion?
• Section 4 – “Does Context-Dependent Fine-tuning Hurt Instruction Following?”:
o Figure 5: In Figure 5 legend you talk about “1,000 randomly selected examples” while in the main body of the paper you mention only “we randomly sample 200 examples”. Could you please double-check and correct accordingly?
• Section 5 – “RESET”:
o Figure 8: The legend states that “Generations are rated by external judges with a weighted scores of task performance, faithfulness and instruction following scores”. There are too many “scores” words. I would recommend to change for “Generations are rated by external judges with a weighted combination of task performance, faithfulness and instruction following scores”. Also, I would add a comma after the second term of the iteration (“faithfulness”) to follow the Oxford comma approach.
o “Top-1 Weighted Score” paragraph – “The score is weighted score of task performance, instruction following and faithfulness scores”: similarly than for the Figure 8 legend, I would recommend using an Oxford comma. Also, there are too many “score” worlds so I would recommend “The score is a weighted combination of task performance, instruction following, and faithfulness scores” instead.
o “Top-1 Weighted Score” paragraph: I wish that you had given the reader some intuition behind the weights you selected for the weighted score formula. Without sharing some intuition, the weights seem a little random. Also, have you tested different weight values?
o “Continued Fine-tuning” paragraph: “For RESET, we randomly sample training data from each of our four dataset in Table 1” – change “dataset” to “datasets”.
o “Supercharged RESET” paragraph”: “One potential benefits is that […]” – change “benefits” to “benefit”.
o Table 4: In the first sentence of the legend, breaking the sentence in 2 separate sentences might make more sense.
• Section 6 – “Related Work”:
o “Instruction Following of LMs” paragraph: In the “We use GPT-4 to access instruction following scores” sentence, change “access” for “assess”.
• “Limitations” section – 2nd paragraph: Change “to help us to disentangle discrepancies in objectives better across datasets” for “to help us better disentangle discrepancies in objectives across datasets”.
• Appendix A.1: You refer to Figure 5 for the statistics of the instruction-following training datasets. However, there is no Figure 5 but rather a Table 5.

